Simulating Time Dependent and Nonlinear Classical Oscillators through Nonlinear Schr\"odingerization

We present quantum algorithms for simulating the dynamics of a broad class of classical oscillator systems containing $2^n$ coupled oscillators (Eg: $2^n$ masses coupled by springs), including those with time-dependent forces, time-varying stiffness matrices, and weak nonlinear interactions. This generalization of the Harmonic oscillator simulation algorithm is achieved through an approach that we call ``Nonlinear Schr\"{o}dingerization'', which involves reduction of the dynamical system to a nonlinear Schr\"{o}dinger equation and then reduced to a time-independent Schrodinger Equation through perturbative techniques. The linearization of the equation is performed using an approach that allows the dynamics of a nonlinear Schr\"odinger equation to be approximated as a linear Schr\"odinger equation in a higher dimensional space. This allows Hamiltonian Simulation algorithms to be applied to simulate the dynamics of resulting system. When the properties of the classical dynamical systems can be efficiently queried, and when the initial state can be efficiently prepared, the complexity of our quantum algorithm is polynomial in $n$, and almost linear in evolution time for most dynamical systems. Our work extends the applicability of quantum algorithms to simulate the dynamics of non-conservative and nonlinear classical systems, addressing key limitations in previous approaches.

==> TODO.txt <==

#Scratchpad
    G &\in  \mathcal{O}\left( \alpha k^2 t + k\log\left(\left[\frac{d k^{(2)}_{\max} k\left( k +1 \right)}{2k^{(1)}_{\min} (m_{\min})^{3/2}} \left(1 + \frac{\beta}{(1-\beta)\epsilon} \right)t  \right] \right) \right)

     $\alpha = \max_{ij} \sqrt{\frac{k_{ij}}{m_j}} = \max_{ij} \omega_{ij}$ , $k_{\max}^{(2)} = \max_{ij}\mathbf{K}_2(i,j) = \max_{ij,l}\{\alpha_{ij,l}\}$, $k_{\min}^{(1)} = \min_{ij} \{\omega_{ij}\}$, $\alpha=\max_{ij}\omega_{ij}$

     k \in \widetilde{\mathcal{O}} \left( \frac{\log(\frac{CT}{\epsilon})}{\log(1/R_r)}\right)

     $C  \leq \frac{d k^{(2)}_{\max} \beta^2 }{2k^{(1)}_{\min} (m_{\min})^{3/2}} $











Goal: All main results in from your side by EOD. 
Main results include block encodings, constant factors, and gate complexity. 

- [ ] Exponential Speedup 
    - [ ] Section 1 [Introduction]
        - [ ] Cite more papers [3H]
    - [ ] Section 2 
    - [ ] Section 3 [Problem Statement & Main Results ]
        - [ ] Update Main Results for
            - [#] Nonlinear Schrodinger [ 1H ]
            - [#] Nonlinear Oscillator [0.5H]
    - [ ] Section 4 [Forced Oscillator]
        - [ #] Reduce the size of Theorem Statement [0.5H]
        - [# ] Provide Algorithm Section [0.5H]
    - [ ] Section 5 [Nonlinear Schrodinger]
        - [ ] Algorithm Section [1H]
        - [ ] Correct calculation for Success Probability [1H]
    - [ ] Section 6 [Nonlinear Oscillator Systems]
        - [ ] Correct Block Encodings [1H]
        - [ ] Main Algorithm Theorem 
        - [ ] Algorithm Section [1H]
    - [ ] Section 7 [Time Dependent Stiffness Matrix]
        - [ #] Block Encoding [2H]
        - [# ] Algorithm Section [2H]
    - [ ] Section 8 [Time Dependent Stiffness Matrix & Force Vector]
        - [ #] Block Encoding [2H]
        - [ #] Algorithm Section [2H]


BQP completeness. Better Introduction. 
        
    - [ ] Section 9 [Conclusion] [1H]
    - [ ] Section 10 [Appendix] [3H]


* Block Encoding Lemmas -> Make it more precise by adding gate complexity, and check if factors are correct. 
* Add new block encoding lemmas for the time-dependent oscillator simulation. 

New Results: 

* Rescaling Theorems: - Not Required 
* Kinetic Energy Estimation - Not required 
* 

Cite: 
1) Noah's paper 
2) Schrodengerization 
3) Diff Eq Solver
4) Other Nonlinear ODE papers
5) LCHS

